Iterative methods for the delay Lyapunov equation with T-Sylvester preconditioning

The delay Lyapunov equation is an important matrix boundary-value problem which arises as an analogue of the Lyapunov equation in the study of time-delay systems $\dot{x}(t) = A_0x(t)+A_1x(t-\tau)+B_0u(t)$. We propose a new algorithm for the solution of the delay Lyapunov equation. Our method is based on the fact that the delay Lyapunov equation can be expressed as a linear system of equations, whose unknown is the value $U(\tau/2)\in\mathbb{R}^{n\times n}$, i.e., the delay Lyapunov matrix at time $\tau/2$. This linear matrix equation with $n^2$ unknowns is solved by adapting a preconditioned iterative method such as GMRES. The action of the $n^2\times n^2$ matrix associated to this linear system can be computed by solving a coupled matrix initial-value problem. A preconditioner for the iterative method is proposed based on solving a T-Sylvester equation $MX+X^TN=C$, for which there are methods available in the literature. We prove that the preconditioner is effective under certain assumptions. The efficiency of the approach is illustrated by applying it to a time-delay system stemmingfrom the discretization of a partial differential equation with delay. Approximate solutions to this problem can be obtained for problems of size up to $n\approx 1000$, i.e., a linear system with $n^2\approx 10^6$ unknowns, a dimension which is outside of the capabilities of the other existing methods for the delay Lyapunov equation.

==> gfx/convergence_hist_i1_1.txt <==
1.000000e+00 6.697317e+00
2.000000e+00 5.227536e+00
3.000000e+00 1.620669e+00
4.000000e+00 5.125051e-01
5.000000e+00 1.299147e-01
6.000000e+00 4.259075e-02
7.000000e+00 3.281249e-02
8.000000e+00 9.457235e-03
9.000000e+00 1.671074e-03
1.000000e+01 5.270956e-04
1.100000e+01 1.253104e-04
1.200000e+01 2.383015e-05
1.300000e+01 3.973926e-06
1.400000e+01 7.899641e-07
1.500000e+01 1.587583e-07
1.600000e+01 4.095100e-08
1.700000e+01 7.901430e-09
1.800000e+01 1.222831e-09
1.900000e+01 1.989927e-10
2.000000e+01 6.952560e-11
2.100000e+01 4.539429e-11
2.200000e+01 4.450249e-11
2.300000e+01 4.452241e-11
2.400000e+01 4.454874e-11
2.500000e+01 4.455622e-11
2.600000e+01 4.452326e-11
2.700000e+01 4.454291e-11
2.800000e+01 4.453437e-11
2.900000e+01 4.452057e-11


==> gfx/convergence_hist_i2_1.txt <==
1.000000e+00 6.697317e+00
2.000000e+00 5.227536e+00
3.000000e+00 1.620669e+00
4.000000e+00 5.125051e-01
5.000000e+00 1.299147e-01
6.000000e+00 4.259075e-02
7.000000e+00 3.281249e-02
8.000000e+00 9.457235e-03
9.000000e+00 1.671074e-03
1.000000e+01 5.270956e-04
1.100000e+01 1.253099e-04
1.200000e+01 2.382978e-05
1.300000e+01 3.974236e-06
1.400000e+01 7.897785e-07
1.500000e+01 1.587085e-07
1.600000e+01 4.097671e-08
1.700000e+01 9.105662e-09
1.800000e+01 4.517262e-09
1.900000e+01 4.399182e-09
2.000000e+01 4.386624e-09
2.100000e+01 4.383791e-09
2.200000e+01 4.383906e-09
2.300000e+01 4.383990e-09
2.400000e+01 4.383919e-09
2.500000e+01 4.383909e-09
2.600000e+01 4.383895e-09
2.700000e+01 4.383874e-09
2.800000e+01 4.383939e-09
2.900000e+01 4.383891e-09


==> gfx/convergence_hist_i3_1.txt <==
1.000000e+00 6.697317e+00
2.000000e+00 5.227536e+00
3.000000e+00 1.620669e+00
4.000000e+00 5.125053e-01
5.000000e+00 1.299146e-01
6.000000e+00 4.259086e-02
7.000000e+00 3.281255e-02
8.000000e+00 9.457191e-03
9.000000e+00 1.671077e-03
1.000000e+01 5.270985e-04
1.100000e+01 1.252833e-04
1.200000e+01 2.380207e-05
1.300000e+01 4.026617e-06
1.400000e+01 8.714940e-07
1.500000e+01 4.327228e-07
1.600000e+01 4.067772e-07
1.700000e+01 4.073401e-07
1.800000e+01 4.071177e-07
1.900000e+01 4.071763e-07
2.000000e+01 4.071655e-07
2.100000e+01 4.071636e-07
2.200000e+01 4.071638e-07
2.300000e+01 4.071639e-07
2.400000e+01 4.071638e-07
2.500000e+01 4.071638e-07
2.600000e+01 4.071638e-07
2.700000e+01 4.071639e-07
2.800000e+01 4.071638e-07
2.900000e+01 4.071638e-07


==> gfx/experiment_large2_convergence1.txt <==
1.000000e+00 1.000000e+00
2.000000e+00 7.118907e-01
3.000000e+00 1.382063e-01
4.000000e+00 4.704756e-02
5.000000e+00 1.649319e-02
6.000000e+00 2.249606e-02
7.000000e+00 1.043160e-02
8.000000e+00 4.828605e-03
9.000000e+00 2.882698e-03
1.000000e+01 8.211033e-04
1.100000e+01 2.364145e-04
1.200000e+01 6.921780e-05
1.300000e+01 3.345938e-05
1.400000e+01 2.020565e-05
1.500000e+01 8.616845e-06
1.600000e+01 6.715420e-07
1.700000e+01 2.205611e-07
1.800000e+01 3.569728e-08
1.900000e+01 1.451104e-08
2.000000e+01 8.118277e-09


==> gfx/experiment_large2_convergence2.txt <==
1.000000e+00 7.206287e-02
2.000000e+00 1.240429e-02
3.000000e+00 3.101750e-03
4.000000e+00 1.507688e-03
5.000000e+00 1.113084e-03
6.000000e+00 8.384692e-04
7.000000e+00 4.076001e-04
8.000000e+00 1.242477e-04
9.000000e+00 3.415708e-05
1.000000e+01 1.136334e-05
1.100000e+01 3.050132e-06
1.200000e+01 1.054198e-06
1.300000e+01 2.848178e-07
1.400000e+01 8.936689e-08
1.500000e+01 2.598318e-08
1.600000e+01 7.430934e-09
1.700000e+01 2.178274e-09
1.800000e+01 5.991849e-10
1.900000e+01 2.049133e-10
2.000000e+01 5.903365e-11
2.100000e+01 1.823554e-11
2.200000e+01 7.722782e-11
2.300000e+01 1.658185e-12


==> gfx/experiment_small_convergence1.txt <==
1.000000e+00 1.083983e-01
2.000000e+00 1.083862e-01
3.000000e+00 1.083841e-01
4.000000e+00 1.083652e-01
5.000000e+00 1.082497e-01
6.000000e+00 1.082426e-01
7.000000e+00 1.082421e-01
8.000000e+00 1.081968e-01
9.000000e+00 1.081764e-01
1.000000e+01 1.081729e-01
1.100000e+01 1.101245e-01
1.200000e+01 1.100836e-01
1.300000e+01 1.082066e-01
1.400000e+01 1.080543e-01
1.500000e+01 2.072743e-03
1.600000e+01 2.130515e-05


==> gfx/experiment_small_convergence10.txt <==
1.000000e+00 2.583355e-06
2.000000e+00 3.126854e-08
3.000000e+00 8.410775e-10
4.000000e+00 4.047732e-10
5.000000e+00 4.207330e-10
6.000000e+00 4.270313e-10
7.000000e+00 4.255233e-10
8.000000e+00 4.256613e-10
9.000000e+00 4.256626e-10
1.000000e+01 4.256625e-10
1.100000e+01 4.256625e-10
1.200000e+01 4.256625e-10
1.300000e+01 4.256625e-10
1.400000e+01 4.256625e-10
1.500000e+01 4.256625e-10
1.600000e+01 4.256625e-10


==> gfx/experiment_small_convergence11.txt <==
1.000000e+00 2.583355e-06
2.000000e+00 3.126625e-08
3.000000e+00 9.094519e-12
4.000000e+00 2.247055e-12
5.000000e+00 2.243415e-12
6.000000e+00 2.243412e-12
7.000000e+00 2.243417e-12
8.000000e+00 2.243412e-12
9.000000e+00 2.243415e-12
1.000000e+01 2.243414e-12
1.100000e+01 2.243414e-12
1.200000e+01 2.243415e-12
1.300000e+01 2.243412e-12
1.400000e+01 2.243413e-12
1.500000e+01 2.243414e-12


==> gfx/experiment_small_convergence12.txt <==
1.000000e+00 1.112189e-02
2.000000e+00 3.151995e-11
3.000000e+00 2.289318e-12
4.000000e+00 2.271926e-12
5.000000e+00 2.271926e-12


==> gfx/experiment_small_convergence13.txt <==
1.000000e+00 2.582266e-07
2.000000e+00 1.631005e-10
3.000000e+00 1.633570e-09
4.000000e+00 1.538547e-09
5.000000e+00 1.533588e-09
6.000000e+00 1.533450e-09
7.000000e+00 1.533538e-09
8.000000e+00 1.533567e-09
9.000000e+00 1.533564e-09
1.000000e+01 1.533564e-09
1.100000e+01 1.533564e-09
1.200000e+01 1.533564e-09
1.300000e+01 1.533564e-09
1.400000e+01 1.533564e-09
1.500000e+01 1.533564e-09
1.600000e+01 1.533564e-09


==> gfx/experiment_small_convergence14.txt <==
1.000000e+00 2.582266e-07
2.000000e+00 3.138202e-11
3.000000e+00 2.676647e-12
4.000000e+00 2.676923e-12
5.000000e+00 2.676923e-12
6.000000e+00 2.676924e-12
7.000000e+00 2.676923e-12
8.000000e+00 2.676924e-12
9.000000e+00 2.676923e-12
1.000000e+01 2.676923e-12
1.100000e+01 2.676923e-12
1.200000e+01 2.676923e-12
1.300000e+01 2.676923e-12
1.400000e+01 2.676924e-12
1.500000e+01 2.676923e-12


==> gfx/experiment_small_convergence15.txt <==
1.000000e+00 1.170541e-02
2.000000e+00 2.702105e-12
3.000000e+00 2.703259e-12
4.000000e+00 2.703259e-12


==> gfx/experiment_small_convergence2.txt <==
1.000000e+00 1.083983e-01
2.000000e+00 1.083862e-01
3.000000e+00 1.083841e-01
4.000000e+00 1.083652e-01
5.000000e+00 1.082497e-01
6.000000e+00 1.082426e-01
7.000000e+00 1.082421e-01
8.000000e+00 1.081968e-01
9.000000e+00 1.081763e-01
1.000000e+01 1.081730e-01
1.100000e+01 1.101765e-01
1.200000e+01 1.084218e-01
1.300000e+01 1.091908e-01
1.400000e+01 1.345389e-07
1.500000e+01 1.345226e-07


==> gfx/experiment_small_convergence3.txt <==
1.000000e+00 1.083971e-01
2.000000e+00 1.083453e-01
3.000000e+00 1.084036e-01
4.000000e+00 1.084031e-01
5.000000e+00 1.085730e-01
6.000000e+00 1.080621e-01
7.000000e+00 1.080649e-01
8.000000e+00 1.080660e-01
9.000000e+00 1.085887e-01
1.000000e+01 1.085518e-01
1.100000e+01 1.080441e-01
1.200000e+01 1.080471e-01
1.300000e+01 1.080402e-01
1.400000e+01 1.086546e-01
1.500000e+01 1.086890e-01
1.600000e+01 1.060681e-01


==> gfx/experiment_small_convergence4.txt <==
1.000000e+00 1.356267e-02
2.000000e+00 3.793789e-02
3.000000e+00 4.755901e-02
4.000000e+00 3.825074e-03
5.000000e+00 1.137376e-02
6.000000e+00 1.017656e-04
7.000000e+00 5.955388e-06
8.000000e+00 7.980581e-08
9.000000e+00 5.130267e-09
1.000000e+01 4.392609e-09
1.100000e+01 4.383389e-09
1.200000e+01 4.397914e-09
1.300000e+01 4.409473e-09
1.400000e+01 4.405912e-09
1.500000e+01 4.405899e-09
1.600000e+01 4.405940e-09


==> gfx/experiment_small_convergence5.txt <==
1.000000e+00 1.356267e-02
2.000000e+00 3.793789e-02
3.000000e+00 4.755901e-02
4.000000e+00 3.825270e-03
5.000000e+00 1.137370e-02
6.000000e+00 1.019569e-04
7.000000e+00 5.959529e-06
8.000000e+00 8.928040e-08
9.000000e+00 8.215108e-10
1.000000e+01 1.016552e-11
1.100000e+01 3.371126e-12
1.200000e+01 3.557312e-12
1.300000e+01 3.557405e-12
1.400000e+01 3.557171e-12
1.500000e+01 3.556912e-12


==> gfx/experiment_small_convergence6.txt <==
1.000000e+00 1.166594e-02
2.000000e+00 7.917676e-02
3.000000e+00 1.178503e-02
4.000000e+00 8.478319e-03
5.000000e+00 7.457524e-03
6.000000e+00 3.136423e-05
7.000000e+00 5.573128e-06
8.000000e+00 7.673598e-09
9.000000e+00 2.791528e-10
1.000000e+01 1.675904e-12
1.100000e+01 8.963491e-13
1.200000e+01 8.952459e-13
1.300000e+01 8.949538e-13
1.400000e+01 8.949397e-13
1.500000e+01 8.949404e-13
1.600000e+01 8.949404e-13


==> gfx/experiment_small_convergence7.txt <==
1.000000e+00 4.584764e-05
2.000000e+00 2.908807e-05
3.000000e+00 8.323498e-08
4.000000e+00 5.416118e-09
5.000000e+00 1.373164e-09
6.000000e+00 1.314628e-09
7.000000e+00 1.319200e-09
8.000000e+00 1.317727e-09
9.000000e+00 1.317892e-09
1.000000e+01 1.317983e-09
1.100000e+01 1.317983e-09
1.200000e+01 1.317983e-09
1.300000e+01 1.317983e-09
1.400000e+01 1.317983e-09
1.500000e+01 1.317983e-09
1.600000e+01 1.317983e-09


==> gfx/experiment_small_convergence8.txt <==
1.000000e+00 4.584764e-05
2.000000e+00 2.908791e-05
3.000000e+00 8.304437e-08
4.000000e+00 5.445639e-09
5.000000e+00 2.783622e-11
6.000000e+00 6.880356e-13
7.000000e+00 6.868904e-13
8.000000e+00 6.868808e-13
9.000000e+00 6.868823e-13
1.000000e+01 6.868824e-13
1.100000e+01 6.868816e-13
1.200000e+01 6.868837e-13
1.300000e+01 6.868814e-13
1.400000e+01 6.868826e-13
1.500000e+01 6.868806e-13


==> gfx/experiment_small_convergence9.txt <==
1.000000e+00 1.120550e-02
2.000000e+00 9.289651e-07
3.000000e+00 5.842951e-09
4.000000e+00 3.154921e-11
5.000000e+00 6.340092e-13
6.000000e+00 6.336821e-13
7.000000e+00 6.336822e-13
8.000000e+00 6.336822e-13


==> gfx/mydata1.txt <==
1	0.011126	0	1.6908e-06	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	0.021358	1.4564e-06	6.8538e-08	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0.041546	8.6205e-06	9.778e-10	8.6205e-06	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0.078298	5.1618e-06	2.853e-10	5.1618e-06	0	0.00015265	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0.11902	5.7735e-06	7.671e-13	5.7735e-06	0.0096021	1.4116e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	0.1725	3.4258e-06	2.4042e-13	3.4258e-06	0.015219	2.3193e-05	2.3193e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0.24075	2.5755e-06	1.1752e-14	2.5755e-06	0.012904	7.9913e-05	7.9913e-05	0.00041898	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8	0.32585	2.9296e-07	1.4944e-15	2.9296e-07	0.0015916	3.9093e-05	3.9093e-05	1.5464e-05	1.5464e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0.43059	1.3319e-07	3.3921e-16	1.3319e-07	0.010254	7.6602e-05	7.6602e-05	1.7517e-05	1.7517e-05	9.1727e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
10	0.55398	2.0233e-08	3.6566e-16	2.0233e-08	0.0058521	8.758e-05	8.758e-05	2.0323e-05	2.0323e-05	6.0411e-05	6.0411e-05	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0.695	3.7013e-09	3.8151e-16	3.7013e-09	0.013861	0.00028582	0.00028582	2.845e-05	2.845e-05	0.00052543	0.00052543	0.00033165	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
12	0.84781	2.1607e-09	3.8588e-16	2.1607e-09	0.011622	0.00059875	0.00059875	2.7876e-05	2.7876e-05	0.00044211	0.00044211	0.00029556	0.00029556	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13	1.0264	7.2174e-10	3.8564e-16	7.2174e-10	0.014319	0.00094824	0.00094824	3.5557e-05	3.5557e-05	0.00098047	0.0015875	0.00027612	0.00027612	0.0015875	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14	1.2419	3.2709e-10	4.5232e-16	3.2709e-10	0.0092249	0.00091639	0.00091639	3.7362e-06	3.7362e-06	0.0034701	0.0027332	0.00011762	0.00011762	0.0027332	0.0034701	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
15	1.4815	1.7796e-11	4.5232e-16	1.7796e-11	0.014332	0.001351	0.001351	1.678e-06	1.678e-06	0.00070658	0.0049178	0.00017967	0.00017967	0.0049178	0.0049545	0.0049545	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
16	1.728	2.2749e-12	4.5232e-16	2.2749e-12	0.022571	0.0026488	0.0026488	3.8476e-07	3.8476e-07	0.00040571	0.002653	0.00032944	0.00032944	0.002653	0.0014984	0.0014984	0.00040571	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
17	2.0471	6.9436e-13	4.5232e-16	6.9436e-13	0.01475	0.0037499	0.0037499	2.7288e-07	2.7288e-07	0.00030886	0.0088037	0.00021038	0.00021038	0.0088037	0.0070545	0.0070545	0.008216	0.008216	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
18	2.3584	1.1113e-13	4.5232e-16	1.1113e-13	0.0065425	0.003775	0.003775	9.9244e-08	9.9244e-08	6.5705e-05	0.0081511	0.0002096	0.0002096	0.0081511	0.0026628	0.0026628	0.0091501	0.0091501	0.0084306	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
19	2.7229	1.2455e-14	4.5232e-16	1.2455e-14	0.016073	0.0063032	0.0063032	4.1418e-08	4.1418e-08	2.8229e-05	0.015473	0.00022082	0.00022082	0.015473	0.0026398	0.0026398	0.019334	0.019334	0.020924	0.020924	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
20	3.155	5.6075e-15	4.5232e-16	5.6075e-15	0.0037474	0.0075282	0.0075282	2.4236e-08	2.4236e-08	1.0377e-05	0.012025	1.8179e-05	1.8179e-05	0.012025	0.0099252	0.0099252	0.013994	0.013994	0.015986	0.001452	0.001452	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
21	3.6848	3.1702e-15	4.5232e-16	3.1702e-15	0.0154	0.0080521	0.0080521	6.6778e-09	6.6778e-09	2.3939e-06	0.015507	6.5031e-06	6.5031e-06	0.015507	0.01731	0.01731	0.017391	0.017391	0.01725	0.00070757	0.00070757	0.01725	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
22	4.2574	3.1761e-15	4.5232e-16	3.1761e-15	0.0042248	0.0063892	0.0063892	1.5626e-09	1.5626e-09	2.0812e-07	0.010114	2.2051e-06	2.2051e-06	0.010114	0.011212	0.011212	0.0095957	0.0095957	0.0085327	0.0003987	0.0003987	0.0085327	0.0079537	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
23	4.8942	3.197e-15	4.5232e-16	3.197e-15	0.017458	0.0095948	0.0095948	4.3542e-10	4.3542e-10	9.1869e-08	0.018383	1.1747e-06	1.1747e-06	0.018383	0.017699	0.017699	0.020688	0.020688	0.021903	0.0003439	0.0003439	0.021903	0.02256	0.02256	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
24	5.5421	3.2549e-15	4.5232e-16	3.2549e-15	0.010705	0.012836	0.012836	1.4885e-10	1.4885e-10	2.581e-08	0.015761	5.3834e-07	5.3834e-07	0.015761	0.01138	0.01138	0.016716	0.016716	0.017495	0.00026288	0.00026288	0.017495	0.018012	0.0049333	0.0049333	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
25	6.3619	3.2155e-15	4.5232e-16	3.2155e-15	0.011768	0.012988	0.012988	4.8212e-11	4.8212e-11	1.1897e-08	0.016996	3.619e-07	3.619e-07	0.016996	0.01471	0.01471	0.017929	0.017929	0.018345	0.00038025	0.00038025	0.018345	0.018597	0.0039668	0.0039668	0.018597	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
26	7.1647	3.2657e-15	4.5232e-16	3.2657e-15	0.01981	0.012761	0.012761	9.5539e-12	9.5539e-12	1.0351e-09	0.015938	1.8052e-07	1.8052e-07	0.015938	0.020526	0.020526	0.015558	0.015558	0.014536	0.00028472	0.00028472	0.014536	0.013125	0.0027566	0.0027566	0.013125	0.012004	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
27	8.038	3.3755e-15	4.5232e-16	3.3755e-15	0.014531	0.011746	0.011746	1.1039e-11	1.1039e-11	2.3951e-09	0.017128	1.8303e-07	1.8303e-07	0.017128	0.014746	0.014746	0.018409	0.018409	0.019283	2.8495e-05	2.8495e-05	0.019283	0.020054	0.0011971	0.0011971	0.020054	0.020446	0.018932	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
28	8.9481	3.2403e-15	4.5232e-16	3.2403e-15	0.014568	0.011036	0.011036	2.017e-12	2.017e-12	6.6927e-10	0.01775	8.4228e-08	8.4228e-08	0.01775	0.016007	0.016007	0.019389	0.019389	0.021245	4.9025e-05	4.9025e-05	0.021245	0.021795	0.0011275	0.0011275	0.021795	0.021959	0.020417	0.020417	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
29	9.9751	3.3241e-15	4.5232e-16	3.3241e-15	0.023408	0.013929	0.013929	7.1849e-13	7.1849e-13	1.0756e-10	0.012302	4.3309e-08	4.3309e-08	0.012302	0.020525	0.020525	0.0099696	0.0099696	0.0077109	1.4195e-05	1.4195e-05	0.0077109	0.0053942	0.0021969	0.0021969	0.0053942	0.0063263	0.012979	0.0063263	0.012979	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
30	11.037	3.2679e-15	4.5232e-16	3.2679e-15	0.016378	0.014116	0.014116	2.9898e-13	2.9898e-13	9.1643e-11	0.018869	2.609e-08	2.609e-08	0.018869	0.017581	0.017581	0.019863	0.019863	0.020363	5.2541e-06	5.2541e-06	0.020363	0.020793	0.0014675	0.0014675	0.020793	0.020667	0.011995	0.020667	0.011995	0.020919	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
31	12.156	3.2679e-15	4.5232e-16	3.2679e-15	0.011989	0.010725	0.010725	3.7972e-14	3.7972e-14	1.6953e-11	0.01286	6.7144e-09	6.7144e-09	0.01286	0.0075067	0.0075067	0.01309	0.01309	0.013312	1.9895e-06	1.9895e-06	0.013312	0.013969	0.0014427	0.0014427	0.013969	0.013645	0.0035652	0.013645	0.0035652	0.013911	0.013911	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
32	13.326	3.2679e-15	4.5232e-16	3.2679e-15	0.0020243	0.012376	0.012376	1.3508e-14	1.3508e-14	1.5543e-11	0.015346	2.1307e-09	2.1307e-09	0.015346	0.010406	0.010406	0.015687	0.015687	0.016044	1.4281e-06	1.4281e-06	0.016044	0.016973	0.0011999	0.0011999	0.016973	0.01654	0.0059009	0.01654	0.0059009	0.017205	0.017205	0.017291	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
33	14.595	3.2679e-15	4.5232e-16	3.2679e-15	0.019861	0.016201	0.016201	8.3221e-15	8.3221e-15	1.5742e-11	0.020562	7.3435e-10	7.3435e-10	0.020562	0.020111	0.020111	0.021755	0.021755	0.022721	8.9032e-07	8.9032e-07	0.022721	0.024007	0.0013759	0.0013759	0.024007	0.023534	0.0057274	0.023534	0.0057274	0.024578	0.024578	0.024847	0.024847	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
34	15.958	3.2679e-15	4.5232e-16	3.2679e-15	0.013716	0.016028	0.016028	8.0353e-15	8.0353e-15	1.5484e-11	0.017916	4.7934e-10	4.7934e-10	0.017916	0.014542	0.014542	0.018482	0.018482	0.018874	6.7814e-07	6.7814e-07	0.018874	0.019427	0.0066381	0.0066381	0.019427	0.019202	0.00026436	0.019202	0.00026436	0.019617	0.019617	0.019709	0.014033	0.014033	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
35	17.458	3.2679e-15	4.5232e-16	3.2679e-15	0.013549	0.016083	0.016083	7.9975e-15	7.9975e-15	1.5914e-11	0.018752	1.9535e-10	1.9535e-10	0.018752	0.015558	0.015558	0.019349	0.019349	0.019689	4.6004e-07	4.6004e-07	0.019689	0.020114	0.0053061	0.0053061	0.020114	0.019941	0.00027857	0.019941	0.00027857	0.020234	0.020234	0.0203	0.016175	0.016175	0.0203	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
36	18.974	3.2679e-15	4.5232e-16	3.2679e-15	0.021555	0.01547	0.01547	8.0429e-15	8.0429e-15	1.6102e-11	0.016683	7.5911e-11	7.5911e-11	0.016683	0.022301	0.022301	0.015666	0.015666	0.014333	2.682e-07	2.682e-07	0.014333	0.01172	0.0038157	0.0038157	0.01172	0.012882	9.336e-05	0.012882	9.336e-05	0.010578	0.010578	0.0096723	0.020113	0.020113	0.0096723	0.0094176	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
37	20.566	3.2679e-15	4.5232e-16	3.2679e-15	0.0147	0.015064	0.015064	8.1062e-15	8.1062e-15	1.6389e-11	0.018468	4.8803e-11	4.8803e-11	0.018468	0.015241	0.015241	0.019231	0.019231	0.019822	2.0519e-07	2.0519e-07	0.019822	0.020732	0.0019085	0.0019085	0.020732	0.020358	1.2107e-05	0.020358	1.2107e-05	0.021085	0.021085	0.021331	0.013262	0.013262	0.021331	0.021399	0.020083	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
38	22.308	3.2679e-15	4.5232e-16	3.2679e-15	0.018874	0.014947	0.014947	8.1772e-15	8.1772e-15	1.6671e-11	0.019758	1.0768e-11	1.0768e-11	0.019758	0.019433	0.019433	0.020597	0.020597	0.021786	1.0051e-07	1.0051e-07	0.021786	0.022657	0.0010885	0.0010885	0.022657	0.022181	1.5506e-05	0.022181	1.5506e-05	0.02305	0.02305	0.023254	0.017807	0.017807	0.023254	0.023373	0.021225	0.021225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
39	24.113	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.015024	0.015024	8.1577e-15	8.1577e-15	1.6387e-11	0.015362	7e-12	7e-12	0.015362	0.0076713	0.0076713	0.015294	0.015294	0.015354	6.7291e-08	6.7291e-08	0.015354	0.015467	0.0029497	0.0029497	0.015467	0.015385	8.1636e-06	0.015385	8.1636e-06	0.015548	0.015548	0.015602	0.014135	0.014135	0.015602	0.015299	0.013611	0.015299	0.013611	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
40	26.046	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017815	0.017815	8.1915e-15	8.1915e-15	1.5767e-11	0.01983	1.5549e-12	1.5549e-12	0.01983	0.018549	0.018549	0.020274	0.020274	0.020687	2.4849e-08	2.4849e-08	0.020687	0.020917	0.0057965	0.0057965	0.020917	0.020819	3.8785e-06	0.020819	3.8785e-06	0.020966	0.020966	0.020991	0.018229	0.018229	0.020991	0.020527	0.0036056	0.020527	0.0036056	0.020987	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
41	28.095	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018288	0.018288	8.1656e-15	8.1656e-15	1.5626e-11	0.020233	1.8634e-13	1.8634e-13	0.020233	0.021718	0.021718	0.020495	0.020495	0.020745	5.7216e-09	5.7216e-09	0.020745	0.021044	0.0051694	0.0051694	0.021044	0.02088	2.1245e-06	0.02088	2.1245e-06	0.021113	0.021113	0.021173	0.02109	0.02109	0.021173	0.020643	0.0027435	0.020643	0.0027435	0.021172	0.021172	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
42	30.135	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.015965	0.015965	8.2671e-15	8.2671e-15	1.5303e-11	0.018252	2.6752e-13	2.6752e-13	0.018252	0.013985	0.013985	0.018789	0.018789	0.019706	5.8231e-09	5.8231e-09	0.019706	0.02041	0.0030935	0.0030935	0.02041	0.020054	1.8895e-06	0.020054	1.8895e-06	0.02072	0.02072	0.020941	0.014293	0.014293	0.020941	0.019257	0.00061211	0.019257	0.00061211	0.021068	0.021068	0.020516	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
43	32.208	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.016835	0.016835	8.2164e-15	8.2164e-15	1.5734e-11	0.019979	1.9034e-13	1.9034e-13	0.019979	0.017834	0.017834	0.020749	0.020749	0.021836	4.6591e-09	4.6591e-09	0.021836	0.022648	0.0026981	0.0026981	0.022648	0.022246	1.828e-06	0.022246	1.828e-06	0.022976	0.022976	0.023234	0.017362	0.017362	0.023234	0.021338	0.00071594	0.021338	0.00071594	0.02339	0.02339	0.022765	0.023449	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
44	34.426	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.016204	0.016204	8.3228e-15	8.3228e-15	1.5734e-11	0.014942	4.9272e-14	4.9272e-14	0.014942	0.019118	0.019118	0.013732	0.013732	0.012206	1.4755e-09	1.4755e-09	0.012206	0.011129	0.0066793	0.0066793	0.011129	0.011591	9.1989e-07	0.011591	9.1989e-07	0.010816	0.010816	0.010624	0.019862	0.019862	0.010624	0.012782	0.00066936	0.012782	0.00066936	0.010541	0.010541	0.013204	0.016804	0.016804	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
45	36.796	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.01657	0.01657	9.1638e-15	9.1638e-15	1.5734e-11	0.017697	3.1894e-14	3.1894e-14	0.017697	0.010936	0.010936	0.018025	0.018025	0.018512	1.0997e-09	1.0997e-09	0.018512	0.018809	0.010211	0.010211	0.018809	0.018676	8.7168e-07	0.018676	8.7168e-07	0.018944	0.018944	0.019054	0.011683	0.011683	0.019054	0.018282	0.00029337	0.018282	0.00029337	0.019133	0.019133	0.01978	0.013151	0.013151	0.019162	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
46	39.313	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018011	0.018011	9.1638e-15	9.1638e-15	1.5734e-11	0.020058	2.4124e-14	2.4124e-14	0.020058	0.017613	0.017613	0.020538	0.020538	0.021109	6.8502e-10	6.8502e-10	0.021109	0.021561	0.0057116	0.0057116	0.021561	0.021349	6.6594e-07	0.021349	6.6594e-07	0.021729	0.021729	0.021858	0.017739	0.017739	0.021858	0.020858	0.00012672	0.020858	0.00012672	0.021937	0.021937	0.021679	0.01574	0.01574	0.021959	0.021959	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
47	42.076	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.016981	0.016981	9.1638e-15	9.1638e-15	1.5734e-11	0.017763	2.2497e-14	2.2497e-14	0.017763	0.023877	0.023877	0.016696	0.016696	0.014006	2.4324e-10	2.4324e-10	0.014006	0.011465	0.0040748	0.0040748	0.011465	0.012838	3.6013e-07	0.012838	3.6013e-07	0.0099997	0.0099997	0.0084584	0.022426	0.022426	0.0084584	0.015397	4.258e-05	0.015397	4.258e-05	0.0053733	0.0053733	0.0049539	0.015034	0.015034	0.0049539	0.0067328	0.0067328	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
48	44.898	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.015569	0.015569	9.1638e-15	9.1638e-15	1.5734e-11	0.017973	2.2495e-14	2.2495e-14	0.017973	0.012723	0.012723	0.018424	0.018424	0.019138	2.7572e-10	2.7572e-10	0.019138	0.01976	0.0028207	0.0028207	0.01976	0.019444	3.9066e-07	0.019444	3.9066e-07	0.020057	0.020057	0.020348	0.012465	0.012465	0.020348	0.018791	1.5796e-05	0.018791	1.5796e-05	0.02071	0.02071	0.020733	0.0052924	0.0052924	0.020733	0.020636	0.020636	0.019139	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
49	47.718	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017145	0.017145	9.1638e-15	9.1638e-15	1.5734e-11	0.020148	2.246e-14	2.246e-14	0.020148	0.017575	0.017575	0.020758	0.020758	0.021748	6.7331e-11	6.7331e-11	0.021748	0.022614	0.001847	0.001847	0.022614	0.022121	1.683e-07	0.022121	1.683e-07	0.023006	0.023006	0.023692	0.017741	0.017741	0.023692	0.021277	1.5365e-05	0.021277	1.5365e-05	0.023626	0.023626	0.024063	0.0079714	0.0079714	0.024063	0.023944	0.023944	0.023397	0.023397	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
50	50.563	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017909	0.017909	9.1638e-15	9.1638e-15	1.5734e-11	0.02115	2.2467e-14	2.2467e-14	0.02115	0.023331	0.023331	0.021548	0.021548	0.021763	3.6811e-11	3.6811e-11	0.021763	0.022059	0.0015689	0.0015689	0.022059	0.02197	1.4086e-07	0.02197	1.4086e-07	0.022115	0.022115	0.021727	0.022524	0.022524	0.021727	0.021781	1.2931e-05	0.021781	1.2931e-05	0.021689	0.021689	0.022243	0.0094243	0.0094243	0.022207	0.022109	0.022207	0.022109	0.021849	0.021849	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
51	53.683	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018353	0.018353	9.1638e-15	9.1638e-15	1.5734e-11	0.019978	2.2543e-14	2.2543e-14	0.019978	0.01763	0.01763	0.020465	0.020465	0.021064	2.5431e-11	2.5431e-11	0.021064	0.021489	0.0076466	0.0076466	0.021489	0.021277	8.5038e-08	0.021277	8.5038e-08	0.021658	0.021658	0.021988	0.017323	0.017323	0.021988	0.020805	6.0434e-06	0.020805	6.0434e-06	0.022036	0.022036	0.022065	0.0032566	0.0032566	0.022065	0.02191	0.02191	0.021798	0.021798	0.016696	0.016696	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
52	56.943	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019414	0.019414	9.1638e-15	9.1638e-15	1.5734e-11	0.020535	2.255e-14	2.255e-14	0.020535	0.018711	0.018711	0.02076	0.02076	0.021012	3.5479e-12	3.5479e-12	0.021012	0.021315	0.0098172	0.0098172	0.021315	0.021154	2.2811e-08	0.021154	2.2811e-08	0.021452	0.021452	0.021704	0.018926	0.018926	0.021704	0.020903	3.0982e-06	0.020903	3.0982e-06	0.021804	0.021804	0.021786	0.0023907	0.0023907	0.021815	0.02161	0.02161	0.021555	0.021555	0.018806	0.018806	0.021815	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
53	60.445	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017378	0.017378	9.1638e-15	9.1638e-15	1.5734e-11	0.017119	2.2556e-14	2.2556e-14	0.017119	0.024983	0.024983	0.015882	0.015882	0.013603	2.0378e-12	2.0378e-12	0.013603	0.011675	0.0070807	0.0070807	0.011675	0.012697	1.2126e-08	0.012697	1.2126e-08	0.010749	0.010749	0.0084049	0.023071	0.023071	0.0084049	0.014643	2.2232e-06	0.014643	2.2232e-06	0.0076331	0.0076331	0.0068504	0.0013644	0.0013644	0.0068504	0.0091636	0.0091636	0.0098518	0.0098518	0.020882	0.020882	0.0071378	0.0071378	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
54	64.115	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.01763	0.01763	9.1638e-15	9.1638e-15	1.5734e-11	0.019764	2.2551e-14	2.2551e-14	0.019764	0.016761	0.016761	0.020315	0.020315	0.021165	1.7318e-12	1.7318e-12	0.021165	0.021806	0.0042277	0.0042277	0.021806	0.021477	1.0479e-08	0.021477	1.0479e-08	0.022119	0.022119	0.022785	0.016194	0.016194	0.022785	0.02076	2.351e-06	0.02076	2.351e-06	0.022932	0.022932	0.023086	0.00044353	0.00044353	0.023086	0.022602	0.022602	0.022387	0.022387	0.013846	0.013846	0.023029	0.023029	0.021688	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
55	67.85	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018427	0.018427	9.1638e-15	9.1638e-15	1.5734e-11	0.019464	2.2549e-14	2.2549e-14	0.019464	0.016517	0.016517	0.019293	0.019293	0.01835	3.6621e-13	3.6621e-13	0.01835	0.017546	0.0052904	0.0052904	0.017546	0.017997	4.3161e-09	0.017997	4.3161e-09	0.017017	0.017017	0.015524	0.018356	0.018356	0.015524	0.019026	1.6258e-06	0.019026	1.6258e-06	0.015107	0.015107	0.014614	0.00051749	0.00051749	0.014614	0.015864	0.015864	0.016385	0.016385	0.018626	0.018626	0.014714	0.014714	0.018662	0.018662	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
56	71.668	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019605	0.019605	9.1638e-15	9.1638e-15	1.5734e-11	0.019736	2.2602e-14	2.2602e-14	0.019736	0.025843	0.025843	0.017776	0.017776	0.015037	3.7152e-13	3.7152e-13	0.015037	0.011184	0.0065154	0.0065154	0.011184	0.013886	3.4154e-09	0.013886	3.4154e-09	0.0097395	0.0097395	0.006923	0.024392	0.024392	0.006923	0.016211	1.3223e-06	0.016211	1.3223e-06	0.0042822	0.0042822	0.0032623	0.00027947	0.00027947	0.0032623	0.0082837	0.0082837	0.0055725	0.0055725	0.021354	0.021354	0.0028596	0.012521	0.012521	0.019254	0.019254	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
57	75.677	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018531	0.018531	9.1638e-15	9.1638e-15	1.5734e-11	0.019875	2.2543e-14	2.2543e-14	0.019875	0.015935	0.015935	0.020296	0.020296	0.0209	2.6137e-13	2.6137e-13	0.0209	0.021535	0.0078435	0.0078435	0.021535	0.021114	2.8118e-09	0.021114	2.8118e-09	0.021697	0.021697	0.021905	0.01574	0.01574	0.021905	0.020628	1.2847e-06	0.020628	1.2847e-06	0.022082	0.022082	0.022098	6.9293e-05	6.9293e-05	0.022098	0.021789	0.021789	0.022024	0.022024	0.015797	0.015797	0.022137	0.02133	0.02133	0.013072	0.013072	0.022137	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
58	79.877	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018545	0.018545	9.1638e-15	9.1638e-15	1.5734e-11	0.020756	2.2662e-14	2.2662e-14	0.020756	0.019882	0.019882	0.021047	0.021047	0.021286	8.7558e-14	8.7558e-14	0.021286	0.021613	0.0047088	0.0047088	0.021613	0.02138	1.4682e-09	0.02138	1.4682e-09	0.021693	0.021693	0.021896	0.019652	0.019652	0.021896	0.021198	8.7433e-07	0.021198	8.7433e-07	0.022032	0.022032	0.022164	0.00011159	0.00011159	0.022164	0.021708	0.021708	0.022011	0.022011	0.019367	0.019367	0.022202	0.02151	0.02151	0.010942	0.010942	0.022202	0.022115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
59	84.141	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018903	0.018903	9.1638e-15	9.1638e-15	1.5734e-11	0.019676	2.2556e-14	2.2556e-14	0.019676	0.02346	0.02346	0.019059	0.019059	0.017529	4.8941e-14	4.8941e-14	0.017529	0.015778	0.0058826	0.0058826	0.015778	0.017022	6.7193e-10	0.017022	6.7193e-10	0.015087	0.015087	0.014058	0.022997	0.022997	0.014058	0.018267	6.1228e-07	0.018267	6.1228e-07	0.01329	0.01329	0.012836	2.6136e-05	2.6136e-05	0.012836	0.014415	0.014415	0.013819	0.013819	0.022214	0.022214	0.012859	0.016336	0.016336	0.0094823	0.0094823	0.012859	0.012115	0.012115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
60	88.553	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.015573	0.015573	9.1638e-15	9.1638e-15	1.5734e-11	0.018194	2.2607e-14	2.2607e-14	0.018194	0.010042	0.010042	0.018387	0.018387	0.01881	5.9301e-14	5.9301e-14	0.01881	0.019425	0.0021566	0.0021566	0.019425	0.019003	1.0948e-09	0.019003	1.0948e-09	0.019656	0.019656	0.019993	0.010906	0.010906	0.019993	0.018564	6.9024e-07	0.018564	6.9024e-07	0.020331	0.020331	0.020435	3.8116e-05	3.8116e-05	0.020435	0.019834	0.019834	0.020163	0.020163	0.012674	0.012674	0.020508	0.019205	0.019205	0.0020848	0.0020848	0.020508	0.020558	0.020838	0.018682	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
61	93.219	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018553	0.018553	9.1638e-15	9.1638e-15	1.5734e-11	0.020903	2.5571e-14	2.5571e-14	0.020903	0.01838	0.01838	0.021472	0.021472	0.022312	4.9132e-14	4.9132e-14	0.022312	0.023385	0.0033483	0.0033483	0.023385	0.022662	3.9532e-10	0.022662	3.9532e-10	0.023736	0.023736	0.024206	0.018053	0.018053	0.024206	0.021935	3.5997e-07	0.021935	3.5997e-07	0.024654	0.024654	0.024783	1.3352e-05	1.3352e-05	0.024783	0.02398	0.02398	0.024463	0.024463	0.017553	0.017553	0.024883	0.023047	0.023047	0.0029945	0.0029945	0.024883	0.024945	0.024741	0.024265	0.024945	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
62	97.894	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018602	0.018602	9.1638e-15	9.1638e-15	1.5734e-11	0.021913	2.5571e-14	2.5571e-14	0.021913	0.02125	0.02125	0.022427	0.022427	0.023085	4.7541e-14	4.7541e-14	0.023085	0.023956	0.0014314	0.0014314	0.023956	0.02329	1.2438e-10	0.02329	1.2438e-10	0.024454	0.024454	0.02468	0.021146	0.021146	0.02468	0.022807	1.7994e-07	0.022807	1.7994e-07	0.025229	0.025229	0.025364	2.3154e-05	2.3154e-05	0.025364	0.024311	0.024311	0.025021	0.025021	0.020798	0.020798	0.025531	0.023706	0.023706	0.0026042	0.0026042	0.025531	0.025597	0.02462	0.02694	0.025597	0.02555	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
63	103.01	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018259	0.018259	9.1638e-15	9.1638e-15	1.5734e-11	0.019427	2.5571e-14	2.5571e-14	0.019427	0.015859	0.015859	0.019838	0.019838	0.020375	4.7626e-14	4.7626e-14	0.020375	0.020909	0.010333	0.010333	0.020909	0.020566	1.5644e-10	0.020566	1.5644e-10	0.021223	0.021223	0.021302	0.01548	0.01548	0.021302	0.020144	1.7973e-07	0.020144	1.7973e-07	0.021497	0.021497	0.021599	8.8985e-06	8.8985e-06	0.021599	0.021071	0.021071	0.02137	0.02137	0.014662	0.014662	0.021661	0.020764	0.020764	0.005225	0.005225	0.021661	0.021646	0.021646	0.021647	0.021647	0.013661	0.013661	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
64	108.08	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019497	0.019497	9.1638e-15	9.1638e-15	1.5734e-11	0.020034	2.5571e-14	2.5571e-14	0.020034	0.012294	0.012294	0.020041	0.020041	0.019998	4.7684e-14	4.7684e-14	0.019998	0.020064	0.012548	0.012548	0.020064	0.020012	2.715e-11	0.020012	2.715e-11	0.020162	0.020162	0.020222	0.015181	0.015181	0.020222	0.020024	5.794e-08	0.020024	5.794e-08	0.020333	0.020333	0.020436	5.3155e-06	5.3155e-06	0.020436	0.020084	0.020084	0.020249	0.020249	0.017523	0.017523	0.020285	0.020059	0.020059	0.0045074	0.0045074	0.020285	0.020576	0.020576	0.020528	0.020528	0.017155	0.017155	0.020568	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
65	113.47	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020835	0.020835	9.1638e-15	9.1638e-15	1.5734e-11	0.022324	2.5571e-14	2.5571e-14	0.022324	0.021925	0.021925	0.022774	0.022774	0.023441	4.7343e-14	4.7343e-14	0.023441	0.024364	0.0094068	0.0094068	0.024364	0.023715	7.268e-12	0.023715	7.268e-12	0.024922	0.024922	0.025176	0.021685	0.021685	0.025176	0.023139	3.355e-08	0.023139	3.355e-08	0.02553	0.02553	0.025707	4.2027e-06	4.2027e-06	0.025707	0.024618	0.024618	0.025314	0.025314	0.02121	0.02121	0.025602	0.024081	0.024081	0.0022771	0.0022771	0.025602	0.025828	0.025828	0.025719	0.025719	0.01858	0.01858	0.02585	0.02585	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
66	118.98	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017556	0.017556	9.1638e-15	9.1638e-15	1.5734e-11	0.017798	2.5571e-14	2.5571e-14	0.017798	0.0086042	0.0086042	0.017386	0.017386	0.017056	4.7302e-14	4.7302e-14	0.017056	0.016952	0.0071844	0.0071844	0.016952	0.016958	1.3633e-11	0.016958	1.3633e-11	0.01707	0.01707	0.017117	0.012572	0.012572	0.017117	0.017133	3.6033e-08	0.017133	3.6033e-08	0.01729	0.01729	0.017373	3.5614e-06	3.5614e-06	0.017373	0.017017	0.017017	0.017168	0.017168	0.016374	0.016374	0.01767	0.016938	0.016938	0.0010387	0.0010387	0.01767	0.01759	0.01759	0.017481	0.017481	0.013235	0.013235	0.017506	0.017506	0.017437	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
67	124.59	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018929	0.018929	9.1638e-15	9.1638e-15	1.5734e-11	0.02028	2.5571e-14	2.5571e-14	0.02028	0.016836	0.016836	0.020696	0.020696	0.021437	4.7361e-14	4.7361e-14	0.021437	0.022352	0.0070941	0.0070941	0.022352	0.021701	7.7313e-12	0.021701	7.7313e-12	0.022882	0.022882	0.023181	0.016135	0.016135	0.023181	0.021082	1.9477e-08	0.021082	1.9477e-08	0.023629	0.023629	0.023888	2.4616e-06	2.4616e-06	0.023888	0.02263	0.02263	0.023417	0.023417	0.015032	0.015032	0.02424	0.022062	0.022062	0.00077809	0.00077809	0.02424	0.024156	0.024156	0.024054	0.024054	0.009283	0.009283	0.024318	0.024318	0.02435	0.023819	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
68	130.38	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020563	0.020563	9.1638e-15	9.1638e-15	1.5734e-11	0.022317	2.5571e-14	2.5571e-14	0.022317	0.020519	0.020519	0.022882	0.022882	0.023834	4.736e-14	4.736e-14	0.023834	0.024991	0.0062187	0.0062187	0.024991	0.024144	2.2755e-12	0.024144	2.2755e-12	0.025553	0.025553	0.025937	0.020294	0.020294	0.025937	0.023388	7.9154e-09	0.023388	7.9154e-09	0.026397	0.026397	0.026619	1.912e-06	1.912e-06	0.026619	0.02536	0.02536	0.026206	0.026206	0.019958	0.019958	0.026894	0.024624	0.024624	0.00037357	0.00037357	0.026894	0.026881	0.026881	0.026648	0.026648	0.0098338	0.0098338	0.026987	0.026987	0.026861	0.026759	0.026759	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
69	136.21	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019429	0.019429	9.1638e-15	9.1638e-15	1.5734e-11	0.019292	2.5571e-14	2.5571e-14	0.019292	0.024432	0.024432	0.018016	0.018016	0.015618	4.7409e-14	4.7409e-14	0.015618	0.012558	0.0066521	0.0066521	0.012558	0.014648	1.6035e-12	0.014648	1.6035e-12	0.010705	0.010705	0.0097353	0.023899	0.023899	0.0097353	0.016603	8.2989e-09	0.016603	8.2989e-09	0.0078827	0.0078827	0.0070365	2.0964e-06	2.0964e-06	0.0070365	0.011575	0.011575	0.0087932	0.0087932	0.023124	0.023124	0.0053147	0.013572	0.013572	0.0003191	0.0003191	0.0053147	0.0060156	0.0060156	0.0065606	0.0065606	0.012115	0.012115	0.0047634	0.0047634	0.0048708	0.0048708	0.018208	0.018208	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
70	142.54	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.01923	0.01923	9.1638e-15	9.1638e-15	1.5734e-11	0.02041	2.5571e-14	2.5571e-14	0.02041	0.015609	0.015609	0.02076	0.02076	0.021293	4.7372e-14	4.7372e-14	0.021293	0.021869	0.0085037	0.0085037	0.021869	0.021468	2.4413e-12	0.021468	2.4413e-12	0.022116	0.022116	0.022299	0.015644	0.015644	0.022299	0.021046	8.3577e-09	0.021046	8.3577e-09	0.022489	0.022489	0.022695	1.8752e-06	1.8752e-06	0.022695	0.022006	0.022006	0.02245	0.02245	0.015675	0.015675	0.022799	0.021674	0.021674	5.3699e-05	5.3699e-05	0.022799	0.02278	0.02278	0.022568	0.022568	0.0073107	0.0073107	0.022841	0.022829	0.022746	0.022746	0.016074	0.016074	0.022829	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
71	148.74	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.01929	0.01929	9.1638e-15	9.1638e-15	1.5734e-11	0.02078	2.5571e-14	2.5571e-14	0.02078	0.01832	0.01832	0.020959	0.020959	0.021096	4.7201e-14	4.7201e-14	0.021096	0.021268	0.0061064	0.0061064	0.021268	0.02113	7.9832e-13	0.02113	7.9832e-13	0.021318	0.021318	0.021456	0.017796	0.017796	0.021456	0.021054	2.5073e-09	0.021054	2.5073e-09	0.02161	0.02161	0.021844	1.5339e-06	1.5339e-06	0.021844	0.021285	0.021285	0.021558	0.021558	0.017308	0.017308	0.02205	0.021202	0.021202	0.00014288	0.00014288	0.02205	0.021982	0.021982	0.02172	0.02172	0.013152	0.013152	0.022294	0.022294	0.022227	0.022227	0.017968	0.017968	0.022284	0.022284	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
72	155.21	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020257	0.020257	9.1638e-15	9.1638e-15	1.5734e-11	0.021819	2.5571e-14	2.5571e-14	0.021819	0.022389	0.022389	0.021922	0.021922	0.021813	4.7676e-14	4.7676e-14	0.021813	0.021841	0.0060395	0.0060395	0.021841	0.021805	4.9206e-13	0.021805	4.9206e-13	0.021802	0.021802	0.021968	0.02232	0.02232	0.021968	0.021906	2.8467e-09	0.021906	2.8467e-09	0.021969	0.021969	0.022166	1.2362e-06	1.2362e-06	0.022166	0.021796	0.021796	0.022036	0.022036	0.022022	0.022022	0.022374	0.021823	0.021823	3.3695e-05	3.3695e-05	0.022374	0.022397	0.022397	0.022078	0.022078	0.0051369	0.0051369	0.022627	0.022627	0.02247	0.02247	0.021489	0.021489	0.022634	0.022634	0.022672	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
73	161.97	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.017346	0.017346	9.1638e-15	9.1638e-15	1.5734e-11	0.01869	2.5571e-14	2.5571e-14	0.01869	0.011322	0.011322	0.018781	0.018781	0.01911	4.7343e-14	4.7343e-14	0.01911	0.019641	0.0044761	0.0044761	0.019641	0.019262	3.838e-13	0.019262	3.838e-13	0.01997	0.01997	0.020169	0.010218	0.010218	0.020169	0.018914	2.1354e-09	0.018914	2.1354e-09	0.020537	0.020537	0.020806	1.0281e-06	1.0281e-06	0.020806	0.019836	0.019836	0.020386	0.020386	0.00884	0.00884	0.021078	0.019422	0.019422	3.0874e-05	3.0874e-05	0.021078	0.020936	0.020936	0.020644	0.020644	0.0020254	0.0020254	0.021233	0.021233	0.021099	0.021099	0.011066	0.011066	0.021176	0.021176	0.021524	0.019209	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
74	168.74	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018965	0.018965	9.1638e-15	9.1638e-15	1.5734e-11	0.020958	2.5571e-14	2.5571e-14	0.020958	0.017266	0.017266	0.021369	0.021369	0.022028	4.7365e-14	4.7365e-14	0.022028	0.022867	0.0037522	0.0037522	0.022867	0.022282	9.2596e-14	0.022282	9.2596e-14	0.023346	0.023346	0.023608	0.017053	0.017053	0.023608	0.021717	1.2751e-09	0.021717	1.2751e-09	0.024109	0.024109	0.024429	6.7284e-07	6.7284e-07	0.024429	0.023152	0.023152	0.023909	0.023909	0.016758	0.016758	0.024802	0.022574	0.022574	1.9326e-05	1.9326e-05	0.024802	0.024636	0.024636	0.024269	0.024269	0.001781	0.001781	0.02503	0.02503	0.024882	0.024882	0.015678	0.015678	0.024946	0.024946	0.024822	0.024166	0.025085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
75	175.87	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018691	0.018691	9.1638e-15	9.1638e-15	1.5734e-11	0.022501	2.5571e-14	2.5571e-14	0.022501	0.020591	0.020591	0.023167	0.023167	0.024135	4.7318e-14	4.7318e-14	0.024135	0.025264	0.0012901	0.0012901	0.025264	0.024497	7.343e-14	0.024497	7.343e-14	0.0259	0.0259	0.026156	0.020492	0.020492	0.026156	0.023679	7.6695e-10	0.023679	7.6695e-10	0.026745	0.026745	0.027089	3.9892e-07	3.9892e-07	0.027089	0.025644	0.025644	0.026497	0.026497	0.02026	0.02026	0.027452	0.024888	0.024888	4.3612e-05	4.3612e-05	0.027452	0.027397	0.027397	0.026911	0.026911	0.0013715	0.0013715	0.027551	0.027551	0.027519	0.027519	0.018629	0.018629	0.027632	0.027632	0.027055	0.027584	0.027204	0.027204	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
76	183.24	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018247	0.018247	9.1638e-15	9.1638e-15	1.5734e-11	0.017524	2.5571e-14	2.5571e-14	0.017524	0.0015524	0.0015524	0.017219	0.017219	0.0171	4.7624e-14	4.7624e-14	0.0171	0.016941	0.0058662	0.0058662	0.016941	0.017031	6.6586e-14	0.017031	6.6586e-14	0.016971	0.016971	0.016841	0.0018092	0.0018092	0.016841	0.017156	5.1259e-10	0.017156	5.1259e-10	0.017005	0.017005	0.016805	2.5212e-07	2.5212e-07	0.016805	0.01697	0.01697	0.016884	0.016884	0.0095382	0.0095382	0.017104	0.017023	0.017023	1.7186e-05	1.7186e-05	0.017104	0.016836	0.016836	0.016997	0.016997	0.0039767	0.0039767	0.016828	0.016828	0.016741	0.016741	0.018559	0.018559	0.016825	0.016825	0.01771	0.016849	0.016849	0.017731	0.017731	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
77	190.88	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018719	0.018719	9.1638e-15	9.1638e-15	1.5734e-11	0.01895	2.5571e-14	2.5571e-14	0.01895	0.0066316	0.0066316	0.018927	0.018927	0.018971	4.7767e-14	4.7767e-14	0.018971	0.019128	0.011271	0.011271	0.019128	0.019053	3.878e-14	0.019053	3.878e-14	0.019311	0.019311	0.019236	0.0065458	0.0065458	0.019236	0.019032	2.753e-10	0.019032	2.753e-10	0.019442	0.019442	0.019319	2.1278e-07	2.1278e-07	0.019319	0.019251	0.019251	0.019313	0.019313	0.0089033	0.0089033	0.01953	0.01911	0.01911	1.5124e-05	1.5124e-05	0.01953	0.019413	0.019413	0.019511	0.019511	0.0049157	0.0049157	0.019319	0.019319	0.019527	0.019527	0.014632	0.014632	0.019481	0.019481	0.01963	0.019336	0.019336	0.018368	0.018368	0.019457	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
78	198.55	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020313	0.020313	9.1638e-15	9.1638e-15	1.5734e-11	0.021435	2.5571e-14	2.5571e-14	0.021435	0.017908	0.017908	0.021681	0.021681	0.02186	4.7693e-14	4.7693e-14	0.02186	0.022302	0.009105	0.009105	0.022302	0.02206	3.6477e-14	0.02206	3.6477e-14	0.022634	0.022634	0.022654	0.017941	0.017941	0.022654	0.021946	1.6634e-10	0.021946	1.6634e-10	0.023114	0.023114	0.023262	1.1267e-07	1.1267e-07	0.023262	0.022493	0.022493	0.022834	0.022834	0.017903	0.017903	0.024153	0.02222	0.02222	9.4973e-06	9.4973e-06	0.024153	0.023805	0.023805	0.023248	0.023248	0.0025765	0.0025765	0.024438	0.024438	0.024237	0.024237	0.018209	0.018209	0.024589	0.024589	0.024761	0.023454	0.023454	0.016791	0.016791	0.02447	0.02447	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
79	206.55	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020647	0.020647	9.1638e-15	9.1638e-15	1.5734e-11	0.021674	2.5571e-14	2.5571e-14	0.021674	0.020809	0.020809	0.021737	0.021737	0.021752	5.1052e-14	5.1052e-14	0.021752	0.021902	0.01066	0.01066	0.021902	0.021691	3.9263e-14	0.021691	3.9263e-14	0.022386	0.022386	0.022456	0.020939	0.020939	0.022456	0.021734	1.1481e-10	0.021734	1.1481e-10	0.0231	0.0231	0.023087	1.0366e-07	1.0366e-07	0.023087	0.022158	0.022158	0.022738	0.022738	0.020854	0.020854	0.023625	0.021868	0.021868	8.0992e-06	8.0992e-06	0.023625	0.02358	0.02358	0.023245	0.023245	0.0043944	0.0043944	0.023314	0.023314	0.02318	0.02318	0.020808	0.020808	0.023388	0.023388	0.023291	0.023516	0.023516	0.014816	0.014816	0.022664	0.022664	0.023291	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
80	214.68	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019379	0.019379	9.1638e-15	9.1638e-15	1.5734e-11	0.018981	2.5571e-14	2.5571e-14	0.018981	0.026005	0.026005	0.018049	0.018049	0.017226	5.1052e-14	5.1052e-14	0.017226	0.015283	0.01039	0.01039	0.015283	0.016191	3.8355e-14	0.016191	3.8355e-14	0.014697	0.014697	0.01435	0.025093	0.025093	0.01435	0.016684	3.8531e-11	0.016684	3.8531e-11	0.014038	0.014038	0.013722	4.3105e-08	4.3105e-08	0.013722	0.015018	0.015018	0.014196	0.014196	0.024122	0.024122	0.013512	0.015679	0.015679	4.6519e-06	4.6519e-06	0.013512	0.013685	0.013685	0.013878	0.013878	0.0025384	0.0025384	0.013973	0.013973	0.01349	0.01349	0.023298	0.023298	0.01377	0.01377	0.013369	0.013626	0.013626	0.012275	0.012275	0.013364	0.013364	0.013369	0.01343	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
81	222.98	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020506	0.020506	9.1638e-15	9.1638e-15	1.5734e-11	0.021889	2.5571e-14	2.5571e-14	0.021889	0.019184	0.019184	0.022275	0.022275	0.022596	5.1052e-14	5.1052e-14	0.022596	0.023507	0.0075445	0.0075445	0.023507	0.023036	3.8058e-14	0.023036	3.8058e-14	0.023985	0.023985	0.024178	0.018932	0.018932	0.024178	0.022844	1.8712e-11	0.022844	1.8712e-11	0.024627	0.024627	0.025002	3.2826e-08	3.2826e-08	0.025002	0.02373	0.02373	0.024317	0.024317	0.01846	0.01846	0.025664	0.023335	0.023335	3.869e-06	3.869e-06	0.025664	0.025331	0.025331	0.024909	0.024909	0.0008366	0.0008366	0.025896	0.025896	0.025828	0.025828	0.017664	0.017664	0.025981	0.025981	0.026072	0.025067	0.025067	0.0018878	0.0018878	0.025794	0.025794	0.026072	0.026235	0.02368	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
82	231.49	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020597	0.020597	9.1638e-15	9.1638e-15	1.5734e-11	0.022397	2.5571e-14	2.5571e-14	0.022397	0.019714	0.019714	0.022854	0.022854	0.023224	5.1052e-14	5.1052e-14	0.023224	0.024308	0.0062026	0.0062026	0.024308	0.023753	3.8313e-14	0.023753	3.8313e-14	0.024809	0.024809	0.02505	0.01963	0.01963	0.02505	0.023517	2.2755e-11	0.023517	2.2755e-11	0.025494	0.025494	0.025889	3.952e-08	3.952e-08	0.025889	0.024554	0.024554	0.025228	0.025228	0.019416	0.019416	0.0264	0.024081	0.024081	4.2166e-06	4.2166e-06	0.0264	0.02618	0.02618	0.025762	0.025762	0.0006176	0.0006176	0.026674	0.026674	0.02654	0.02654	0.01897	0.01897	0.026716	0.026716	0.026806	0.025991	0.025991	0.0026723	0.0026723	0.026572	0.026572	0.026806	0.026553	0.025132	0.026553	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
83	240.18	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019727	0.019727	9.1638e-15	9.1638e-15	1.5734e-11	0.0188	2.5571e-14	2.5571e-14	0.0188	0.021912	0.021912	0.017949	0.017949	0.017289	5.1052e-14	5.1052e-14	0.017289	0.015954	0.011244	0.011244	0.015954	0.016539	3.82e-14	0.016539	3.82e-14	0.015603	0.015603	0.015508	0.022085	0.022085	0.015508	0.01695	9.6246e-12	0.01695	9.6246e-12	0.015016	0.015016	0.015231	2.1951e-08	2.1951e-08	0.015231	0.015761	0.015761	0.015091	0.015091	0.022541	0.022541	0.014619	0.016226	0.016226	2.4681e-06	2.4681e-06	0.014619	0.014487	0.014487	0.015102	0.015102	0.00030183	0.00030183	0.013966	0.013966	0.014765	0.014765	0.022798	0.022798	0.014673	0.014673	0.014504	0.014721	0.014721	0.0087646	0.0087646	0.014966	0.014966	0.015328	0.015246	0.019431	0.015246	0.019431	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
84	249.11	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.018934	0.018934	9.1638e-15	9.1638e-15	1.5734e-11	0.019384	2.5571e-14	2.5571e-14	0.019384	0.010809	0.010809	0.019468	0.019468	0.019594	5.1052e-14	5.1052e-14	0.019594	0.02006	0.011038	0.011038	0.02006	0.019827	3.814e-14	0.019827	3.814e-14	0.020252	0.020252	0.020392	0.009841	0.009841	0.020392	0.019766	1.0537e-11	0.019766	1.0537e-11	0.020382	0.020382	0.020696	1.9645e-08	1.9645e-08	0.020696	0.020122	0.020122	0.02036	0.02036	0.0083347	0.0083347	0.020731	0.019952	0.019952	2.5443e-06	2.5443e-06	0.020731	0.020404	0.020404	0.020569	0.020569	0.00033341	0.00033341	0.020508	0.020508	0.020814	0.020814	0.0097623	0.0097623	0.02075	0.02075	0.020699	0.020743	0.020743	0.0096177	0.0096177	0.020893	0.020893	0.020669	0.020646	0.016848	0.020669	0.016848	0.020646	0	0	0	0	0	0	0	0	0	0	0	0	0	0
85	258.37	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020344	0.020344	9.1638e-15	9.1638e-15	1.5734e-11	0.02171	2.5571e-14	2.5571e-14	0.02171	0.0175	0.0175	0.022038	0.022038	0.022293	5.1052e-14	5.1052e-14	0.022293	0.023056	0.0082432	0.0082432	0.023056	0.022666	3.8257e-14	0.022666	3.8257e-14	0.023345	0.023345	0.023581	0.017559	0.017559	0.023581	0.022518	8.0028e-12	0.022518	8.0028e-12	0.023696	0.023696	0.024064	1.3865e-08	1.3865e-08	0.024064	0.023167	0.023167	0.023627	0.023627	0.017533	0.017533	0.024377	0.022882	0.022882	2.2432e-06	2.2432e-06	0.024377	0.024056	0.024056	0.023925	0.023925	0.00011113	0.00011113	0.0243	0.0243	0.024381	0.024381	0.017695	0.017695	0.024424	0.024424	0.024363	0.024135	0.024135	0.0035883	0.0035883	0.024302	0.024302	0.024363	0.02428	0.017876	0.02428	0.017876	0.024157	0.024157	0	0	0	0	0	0	0	0	0	0	0	0	0
86	267.9	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020804	0.020804	9.1638e-15	9.1638e-15	1.5734e-11	0.021313	2.5571e-14	2.5571e-14	0.021313	0.026835	0.026835	0.020723	0.020723	0.019983	5.1052e-14	5.1052e-14	0.019983	0.017076	0.0082039	0.0082039	0.017076	0.018541	3.8348e-14	0.018541	3.8348e-14	0.015732	0.015732	0.01507	0.026298	0.026298	0.01507	0.019172	4.3564e-12	0.019172	4.3564e-12	0.013498	0.013498	0.012281	7.1794e-09	7.1794e-09	0.012281	0.016275	0.016275	0.014155	0.014155	0.025327	0.025327	0.0087817	0.017846	0.017846	1.6487e-06	1.6487e-06	0.0087817	0.010405	0.010405	0.012793	0.012793	2.4432e-05	2.4432e-05	0.0073349	0.0073349	0.008112	0.008112	0.024188	0.024188	0.0063517	0.0065495	0.0066644	0.011592	0.011592	0.0045187	0.0045187	0.0073857	0.0066644	0.0073857	0.0095499	0.021657	0.0095499	0.021657	0.010342	0.010342	0.0065495	0	0	0	0	0	0	0	0	0	0	0	0
87	277.57	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019068	0.019068	9.1638e-15	9.1638e-15	1.5734e-11	0.018933	2.5571e-14	2.5571e-14	0.018933	0.0083146	0.0083146	0.018083	0.018083	0.017378	5.1052e-14	5.1052e-14	0.017378	0.016027	0.0081085	0.0081085	0.016027	0.016616	3.8395e-14	0.016616	3.8395e-14	0.015691	0.015691	0.015542	0.016336	0.016336	0.015542	0.016936	1.4797e-12	0.016936	1.4797e-12	0.015298	0.015298	0.01535	4.4873e-09	4.4873e-09	0.01535	0.015819	0.015819	0.015386	0.015386	0.021825	0.021825	0.015409	0.01624	0.01624	1.533e-06	1.533e-06	0.015409	0.015143	0.015143	0.015393	0.015393	1.9037e-05	1.9037e-05	0.015278	0.015278	0.01535	0.01535	0.02339	0.02339	0.015429	0.015429	0.015706	0.015284	0.015284	0.0046921	0.0046921	0.015369	0.015706	0.015369	0.01542	0.021255	0.01542	0.021255	0.015362	0.015362	0.015372	0.015372	0	0	0	0	0	0	0	0	0	0	0
88	287.49	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019329	0.019329	9.1638e-15	9.1638e-15	1.5734e-11	0.020663	2.5571e-14	2.5571e-14	0.020663	0.01295	0.01295	0.020866	0.020866	0.021068	5.1052e-14	5.1052e-14	0.021068	0.021861	0.0052246	0.0052246	0.021861	0.021452	3.8107e-14	0.021452	3.8107e-14	0.022154	0.022154	0.022406	0.01322	0.01322	0.022406	0.021307	1.4199e-12	0.021307	1.4199e-12	0.022601	0.022601	0.023011	3.6252e-09	3.6252e-09	0.023011	0.022008	0.022008	0.022558	0.022558	0.013655	0.013655	0.023572	0.021646	0.021646	1.2477e-06	1.2477e-06	0.023572	0.023227	0.023227	0.02284	0.02284	1.8348e-05	1.8348e-05	0.023492	0.023492	0.023648	0.023648	0.014586	0.014586	0.023734	0.023734	0.023675	0.023159	0.023159	0.0015246	0.0015246	0.023435	0.023675	0.023435	0.023154	0.012077	0.023154	0.012077	0.023591	0.023591	0.023762	0.023701	0.02191	0	0	0	0	0	0	0	0	0	0
89	297.74	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020396	0.020396	9.1638e-15	9.1638e-15	1.5734e-11	0.022179	2.5571e-14	2.5571e-14	0.022179	0.021067	0.021067	0.022481	0.022481	0.022684	5.1052e-14	5.1052e-14	0.022684	0.023158	0.0046577	0.0046577	0.023158	0.022873	3.7847e-14	0.022873	3.7847e-14	0.023334	0.023334	0.023546	0.020819	0.020819	0.023546	0.02279	1.1807e-12	0.02279	1.1807e-12	0.023674	0.023674	0.023968	2.8897e-09	2.8897e-09	0.023968	0.023237	0.023237	0.023692	0.023692	0.020355	0.020355	0.024488	0.023044	0.023044	9.1286e-07	9.1286e-07	0.024488	0.024121	0.024121	0.023853	0.023853	1.9754e-05	1.9754e-05	0.025328	0.025328	0.024794	0.024794	0.019735	0.019735	0.024777	0.024777	0.024351	0.024217	0.024217	0.0013707	0.0013707	0.024413	0.024351	0.024413	0.024264	0.013206	0.024264	0.013206	0.024615	0.024615	0.024907	0.023506	0.026808	0.025111	0	0	0	0	0	0	0	0	0
90	308.3	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020776	0.020776	9.1638e-15	9.1638e-15	1.5734e-11	0.021371	2.5571e-14	2.5571e-14	0.021371	0.0238	0.0238	0.020897	0.020897	0.020331	5.1052e-14	5.1052e-14	0.020331	0.016556	0.0045951	0.0045951	0.016556	0.018671	3.8305e-14	0.018671	3.8305e-14	0.015681	0.015681	0.01414	0.023506	0.023506	0.01414	0.019582	5.1469e-13	0.019582	5.1469e-13	0.012498	0.012498	0.010919	9.8313e-10	9.8313e-10	0.010919	0.015037	0.015037	0.013306	0.013306	0.023057	0.023057	0.0055279	0.017246	0.017246	5.6469e-07	5.6469e-07	0.0055279	0.0093234	0.0093234	0.011628	0.011628	2.2947e-05	2.2947e-05	0.0031255	0.0031255	0.0045776	0.0045776	0.022603	0.022603	0.002435	0.002435	0.003622	0.0098383	0.0098383	0.0018098	0.0018098	0.0070528	0.003622	0.0070528	0.0078312	0.018372	0.0078312	0.018372	0.0070849	0.0070849	0.0010684	0.0024834	0.0010684	0.01829	0.01829	0	0	0	0	0	0	0	0
91	318.98	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.021006	0.021006	9.1638e-15	9.1638e-15	1.5734e-11	0.022324	2.5571e-14	2.5571e-14	0.022324	0.025475	0.025475	0.021264	0.021264	0.020372	5.1052e-14	5.1052e-14	0.020372	0.01608	0.0021251	0.0021251	0.01608	0.018257	3.8517e-14	0.018257	3.8517e-14	0.01507	0.01507	0.013411	0.025136	0.025136	0.013411	0.019114	3.0899e-13	0.019114	3.0899e-13	0.013049	0.013049	0.012538	7.1908e-10	7.1908e-10	0.012538	0.014056	0.014056	0.013337	0.013337	0.024574	0.024574	0.017199	0.017297	0.017297	4.3806e-07	4.3806e-07	0.017199	0.018085	0.018085	0.011645	0.011645	6.599e-05	6.599e-05	0.017005	0.017005	0.023656	0.023656	0.023921	0.023921	0.020876	0.020876	0.019946	0.013611	0.013611	0.0018011	0.0018011	0.017223	0.019946	0.017223	0.015625	0.020522	0.015625	0.020522	0.015034	0.015034	0.022021	0.021315	0.022021	0.022074	0.022074	0.020181	0	0	0	0	0	0	0
92	329.88	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020338	0.020338	9.1638e-15	9.1638e-15	1.5734e-11	0.021048	2.5571e-14	2.5571e-14	0.021048	0.016344	0.016344	0.021349	0.021349	0.021616	5.1052e-14	5.1052e-14	0.021616	0.02229	0.015137	0.015137	0.02229	0.021974	3.8654e-14	0.021974	3.8654e-14	0.022477	0.022477	0.022599	0.016041	0.016041	0.022599	0.021815	1.305e-13	0.021815	1.305e-13	0.022948	0.022948	0.022829	6.6121e-10	6.6121e-10	0.022829	0.022485	0.022485	0.022879	0.022879	0.015262	0.015262	0.023072	0.022111	0.022111	3.2923e-07	3.2923e-07	0.023072	0.023256	0.023256	0.022793	0.022793	1.1889e-05	1.1889e-05	0.022311	0.022311	0.023111	0.023111	0.01414	0.01414	0.023085	0.023085	0.02311	0.023088	0.023088	0.0049181	0.0049181	0.022958	0.02311	0.022958	0.022724	0.013849	0.022724	0.013849	0.023229	0.023229	0.022865	0.022943	0.022865	0.017865	0.017865	0.023022	0.023022	0	0	0	0	0	0
93	341.29	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020413	0.020413	9.1638e-15	9.1638e-15	1.5734e-11	0.021459	2.5571e-14	2.5571e-14	0.021459	0.01182	0.01182	0.021652	0.021652	0.021822	5.1052e-14	5.1052e-14	0.021822	0.022355	0.010443	0.010443	0.022355	0.022131	3.8242e-14	0.022131	3.8242e-14	0.022586	0.022586	0.022547	0.012803	0.012803	0.022547	0.021987	9.2222e-14	0.021987	9.2222e-14	0.023024	0.023024	0.022707	5.4995e-10	5.4995e-10	0.022707	0.022581	0.022581	0.022876	0.022876	0.014122	0.014122	0.022887	0.02224	0.02224	2.3859e-07	2.3859e-07	0.022887	0.023196	0.023196	0.022828	0.022828	1.5714e-05	1.5714e-05	0.021282	0.021282	0.02287	0.02287	0.015963	0.015963	0.022675	0.022675	0.022789	0.022962	0.022962	0.0040099	0.0040099	0.022524	0.022789	0.022524	0.022873	0.017899	0.022873	0.017899	0.023162	0.023162	0.022613	0.022675	0.022613	0.018278	0.018278	0.022813	0.022813	0.022519	0	0	0	0	0
94	352.69	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.021793	0.021793	9.1638e-15	9.1638e-15	1.5734e-11	0.02268	2.5571e-14	2.5571e-14	0.02268	0.021959	0.021959	0.022759	0.022759	0.022751	5.1052e-14	5.1052e-14	0.022751	0.022525	0.011256	0.011256	0.022525	0.0226	3.8167e-14	0.0226	3.8167e-14	0.022552	0.022552	0.02237	0.021969	0.021969	0.02237	0.022573	7.4891e-14	0.022573	7.4891e-14	0.022505	0.022505	0.022288	3.6465e-10	3.6465e-10	0.022288	0.022404	0.022404	0.022565	0.022565	0.021755	0.021755	0.022957	0.022553	0.022553	1.5288e-07	1.5288e-07	0.022957	0.022602	0.022602	0.02214	0.02214	7.9178e-06	7.9178e-06	0.026417	0.026417	0.023173	0.023173	0.02149	0.02149	0.023691	0.023691	0.024175	0.022521	0.022521	0.0038928	0.0038928	0.022865	0.024175	0.022865	0.021896	0.021252	0.021896	0.021252	0.022847	0.022847	0.024103	0.02531	0.024103	0.01332	0.01332	0.023321	0.023321	0.022461	0.022461	0	0	0	0
95	364.49	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.021129	0.021129	9.1638e-15	9.1638e-15	1.5734e-11	0.02213	2.5571e-14	2.5571e-14	0.02213	0.023973	0.023973	0.021851	0.021851	0.021459	5.1052e-14	5.1052e-14	0.021459	0.019907	0.0086343	0.0086343	0.019907	0.020652	3.8312e-14	0.020652	3.8312e-14	0.019619	0.019619	0.018755	0.023909	0.023909	0.018755	0.020986	6.9932e-14	0.020986	6.9932e-14	0.018272	0.018272	0.017387	1.6751e-10	1.6751e-10	0.017387	0.019071	0.019071	0.018669	0.018669	0.023575	0.023575	0.0171	0.020324	0.020324	7.9395e-08	7.9395e-08	0.0171	0.016968	0.016968	0.017558	0.017558	1.0484e-05	1.0484e-05	0.015831	0.015831	0.015589	0.015589	0.023211	0.023211	0.014772	0.014772	0.016499	0.017648	0.017648	0.002638	0.002638	0.016219	0.016499	0.016219	0.015672	0.022769	0.015672	0.022769	0.017238	0.017238	0.015957	0.015957	0.016582	0.012497	0.012497	0.015895	0.015895	0.01428	0.01428	0.016582	0	0	0
96	376.29	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.019455	0.019455	9.1638e-15	9.1638e-15	1.5734e-11	0.020387	2.5571e-14	2.5571e-14	0.020387	0.011293	0.011293	0.020447	0.020447	0.020559	5.1052e-14	5.1052e-14	0.020559	0.021067	0.0075493	0.0075493	0.021067	0.020813	3.8345e-14	0.020813	3.8345e-14	0.021288	0.021288	0.021474	0.010856	0.010856	0.021474	0.02077	6.6431e-14	0.02077	6.6431e-14	0.021967	0.021967	0.022014	2.2513e-10	2.2513e-10	0.022014	0.02139	0.02139	0.021752	0.021752	0.010414	0.010414	0.023155	0.020963	0.020963	1.0842e-07	1.0842e-07	0.023155	0.022885	0.022885	0.022051	0.022051	8.4504e-06	8.4504e-06	0.024012	0.024012	0.023931	0.023931	0.011076	0.011076	0.024225	0.024225	0.023756	0.022328	0.022328	0.0016938	0.0016938	0.022736	0.023756	0.022736	0.023007	0.013666	0.023007	0.013666	0.022647	0.022647	0.024315	0.024315	0.023903	0.0027503	0.0027503	0.023474	0.023474	0.023979	0.023979	0.023903	0.020719	0	0
97	388.59	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.020085	0.020085	9.1638e-15	9.1638e-15	1.5734e-11	0.021905	2.5571e-14	2.5571e-14	0.021905	0.017659	0.017659	0.022238	0.022238	0.022499	5.1052e-14	5.1052e-14	0.022499	0.023291	0.006275	0.006275	0.023291	0.022904	3.8383e-14	0.022904	3.8383e-14	0.023523	0.023523	0.023794	0.01756	0.01756	0.023794	0.022734	7.1427e-14	0.022734	7.1427e-14	0.024272	0.024272	0.024415	1.8264e-10	1.8264e-10	0.024415	0.023672	0.023672	0.024026	0.024026	0.017322	0.017322	0.025107	0.02312	0.02312	9.2435e-08	9.2435e-08	0.025107	0.025051	0.025051	0.024389	0.024389	7.5527e-06	7.5527e-06	0.025312	0.025312	0.025472	0.025472	0.01705	0.01705	0.025288	0.025288	0.025452	0.024578	0.024578	0.0011893	0.0011893	0.024948	0.025452	0.024948	0.025033	0.016168	0.025033	0.016168	0.024857	0.024857	0.025628	0.025444	0.025285	0.0024802	0.0024802	0.025234	0.025234	0.025253	0.025253	0.025285	0.024536	0.025444	0
98	403.64	3.2679e-15	4.5232e-16	3.2679e-15	NaN	0.021731	0.021731	9.1638e-15	9.1638e-15	1.5734e-11	0.022956	2.5571e-14	2.5571e-14	0.022956	0.022388	0.022388	0.023131	0.023131	0.023218	5.1052e-14	5.1052e-14	0.023218	0.023323	0.008219	0.008219	0.023323	0.023226	3.8514e-14	0.023226	3.8514e-14	0.023348	0.023348	0.023455	0.022252	0.022252	0.023455	0.023132	6.5408e-14	0.023132	6.5408e-14	0.023706	0.023706	0.023618	7.0513e-11	7.0513e-11	0.023618	0.023431	0.023431	0.023577	0.023577	0.021948	0.021948	0.024216	0.023311	0.023311	5.2573e-08	5.2573e-08	0.024216	0.024084	0.024084	0.023696	0.023696	5.6045e-06	5.6045e-06	0.024146	0.024146	0.024635	0.024635	0.021589	0.021589	0.024265	0.024265	0.024409	0.023848	0.023848	0.0013383	0.0013383	0.023886	0.024409	0.023886	0.024084	0.019829	0.024084	0.019829	0.023951	0.023951	0.024793	0.024418	0.024061	0.0017313	0.0017313	0.024089	0.024089	0.024061	0.02447	0.024418	0.02874	0.024793	0.02447


==> gfx/old/experiment_small_convergence1.txt <==
1.000000e+00 4.006892e-07
2.000000e+00 7.033580e-07
3.000000e+00 7.878967e-07
4.000000e+00 9.662356e-06
5.000000e+00 8.894559e-07
6.000000e+00 9.477341e-07
7.000000e+00 9.196047e-07
8.000000e+00 4.110405e-07
9.000000e+00 5.463997e-07
1.000000e+01 5.637951e-07
1.100000e+01 2.038915e-07
1.200000e+01 2.509517e-07
1.300000e+01 4.820032e-07
1.400000e+01 2.826180e-13
1.500000e+01 2.825124e-13


==> gfx/old/experiment_small_convergence10.txt <==
1.000000e+00 6.382559e-10
2.000000e+00 8.285071e-16
3.000000e+00 8.274241e-16


==> gfx/old/experiment_small_convergence2.txt <==
1.000000e+00 1.954297e+00
2.000000e+00 1.915853e+00
3.000000e+00 1.873089e+00
4.000000e+00 2.330622e+00
5.000000e+00 7.305901e-01
6.000000e+00 5.446933e-01
7.000000e+00 6.142353e-01
8.000000e+00 1.078745e-01
9.000000e+00 1.167530e-01
1.000000e+01 3.922143e-01
1.100000e+01 3.788555e-01
1.200000e+01 3.802683e-01
1.300000e+01 4.323546e-01
1.400000e+01 6.757547e-02
1.500000e+01 3.797150e-02
1.600000e+01 4.323447e-02


==> gfx/old/experiment_small_convergence3.txt <==
1.000000e+00 7.906771e-06
2.000000e+00 2.474675e-05
3.000000e+00 3.487848e-05
4.000000e+00 6.901805e-06
5.000000e+00 1.021838e-05
6.000000e+00 1.436392e-07
7.000000e+00 3.322764e-08
8.000000e+00 2.273621e-10
9.000000e+00 8.416687e-12
1.000000e+01 6.720015e-14
1.100000e+01 4.163594e-15
1.200000e+01 3.010280e-15
1.300000e+01 3.010353e-15
1.400000e+01 3.008756e-15
1.500000e+01 3.008162e-15


==> gfx/old/experiment_small_convergence4.txt <==
1.000000e+00 3.895734e-01
2.000000e+00 7.796524e-02
3.000000e+00 9.363051e-02
4.000000e+00 4.210075e-02
5.000000e+00 3.564150e-03
6.000000e+00 3.816935e-04
7.000000e+00 8.157887e-05
8.000000e+00 4.894251e-06
9.000000e+00 5.304938e-09
1.000000e+01 1.001952e-08
1.100000e+01 1.484259e-11
1.200000e+01 7.921012e-14
1.300000e+01 5.897024e-14
1.400000e+01 6.640099e-14
1.500000e+01 6.574808e-14
1.600000e+01 6.569053e-14


==> gfx/old/experiment_small_convergence5.txt <==
1.000000e+00 4.805586e-06
2.000000e+00 2.211473e-06
3.000000e+00 2.522236e-09
4.000000e+00 7.149684e-11
5.000000e+00 1.664525e-12
6.000000e+00 2.066485e-15
7.000000e+00 3.137594e-16
8.000000e+00 3.141080e-16
9.000000e+00 3.152279e-16
1.000000e+01 3.153050e-16
1.100000e+01 3.149027e-16
1.200000e+01 3.151252e-16
1.300000e+01 3.154517e-16
1.400000e+01 3.159727e-16
1.500000e+01 3.139494e-16


==> gfx/old/experiment_small_convergence6.txt <==
1.000000e+00 3.984855e-04
2.000000e+00 2.421413e-06
3.000000e+00 3.961330e-08
4.000000e+00 1.617331e-12
5.000000e+00 1.128202e-14
6.000000e+00 5.695022e-16
7.000000e+00 6.542811e-16
8.000000e+00 6.546343e-16
9.000000e+00 6.546343e-16


==> gfx/old/experiment_small_convergence7.txt <==
1.000000e+00 4.789804e-07
2.000000e+00 1.447360e-09
3.000000e+00 2.218651e-13
4.000000e+00 3.538437e-16
5.000000e+00 1.218529e-17
6.000000e+00 1.175644e-17
7.000000e+00 1.134261e-17
8.000000e+00 1.191585e-17
9.000000e+00 1.131064e-17
1.000000e+01 1.114841e-17
1.100000e+01 1.108005e-17
1.200000e+01 1.168767e-17
1.300000e+01 1.156701e-17
1.400000e+01 1.230602e-17
1.500000e+01 1.197057e-17


==> gfx/old/experiment_small_convergence8.txt <==
1.000000e+00 8.078864e-07
2.000000e+00 5.774945e-12
3.000000e+00 4.479932e-16
4.000000e+00 4.250227e-16
5.000000e+00 4.250227e-16


==> gfx/old/experiment_small_convergence9.txt <==
1.000000e+00 4.789869e-08
2.000000e+00 3.742218e-12
3.000000e+00 4.639507e-17
4.000000e+00 6.644824e-18
5.000000e+00 6.894299e-18
6.000000e+00 4.900878e-18
7.000000e+00 5.949478e-18
8.000000e+00 6.504803e-18
9.000000e+00 6.707007e-18
1.000000e+01 7.280678e-18
1.100000e+01 6.729840e-18
1.200000e+01 5.656622e-18
1.300000e+01 7.036943e-18
1.400000e+01 6.770722e-18
1.500000e+01 5.537173e-18


==> gfx/pdevariantconv1.txt <==
1.000000e+00 7.206287e-02
2.000000e+00 1.223830e-03
3.000000e+00 3.003081e-05
4.000000e+00 1.042068e-06
5.000000e+00 4.916072e-08
6.000000e+00 1.513737e-09
7.000000e+00 4.229748e-11
8.000000e+00 1.091151e-12
9.000000e+00 3.410343e-11
1.000000e+01 9.473570e-16


==> gfx/pdevariantconv2.txt <==
1.000000e+00 7.206287e-02
2.000000e+00 1.232229e-02
3.000000e+00 3.072075e-03
4.000000e+00 1.507350e-03
5.000000e+00 1.114232e-03
6.000000e+00 8.368755e-04
7.000000e+00 4.020061e-04
8.000000e+00 1.220619e-04
9.000000e+00 3.341934e-05
1.000000e+01 1.120717e-05
1.100000e+01 3.030432e-06
1.200000e+01 1.053759e-06
1.300000e+01 2.858972e-07
1.400000e+01 8.943764e-08
1.500000e+01 2.588118e-08
1.600000e+01 7.404346e-09
1.700000e+01 2.174165e-09
1.800000e+01 6.007445e-10
1.900000e+01 2.059229e-10
2.000000e+01 5.932276e-11
2.100000e+01 1.829485e-11


==> gfx/precond_visualization1.txt <==
1.000000e-05 4.137563e-07
1.122018e-05 4.625996e-07
1.258925e-05 5.174263e-07
1.412538e-05 5.781893e-07
1.584893e-05 6.456536e-07
1.778279e-05 7.205926e-07
1.995262e-05 8.037663e-07
2.238721e-05 8.955784e-07
2.511886e-05 9.967544e-07
2.818383e-05 1.108045e-06
3.162278e-05 1.229736e-06
3.548134e-05 1.362371e-06
3.981072e-05 1.505625e-06
4.466836e-05 1.659087e-06
5.011872e-05 1.820474e-06
5.623413e-05 1.987200e-06
6.309573e-05 2.152274e-06
7.079458e-05 2.302944e-06
7.943282e-05 2.412027e-06
8.912509e-05 2.476317e-06
1.000000e-04 2.856951e-06
1.122018e-04 3.301272e-06
1.258925e-04 3.820483e-06
1.412538e-04 4.427709e-06
1.584893e-04 5.137761e-06
1.778279e-04 6.119508e-06
1.995262e-04 7.275297e-06
2.238721e-04 8.613649e-06
2.511886e-04 1.016629e-05
2.818383e-04 1.196985e-05
3.162278e-04 1.406599e-05
3.548134e-04 1.650323e-05
3.981072e-04 1.933757e-05
4.466836e-04 2.263442e-05
5.011872e-04 2.646901e-05
5.623413e-04 3.092930e-05
6.309573e-04 3.611687e-05
7.079458e-04 4.215001e-05
7.943282e-04 4.916576e-05
8.912509e-04 5.732328e-05
1.000000e-03 6.680703e-05
1.122018e-03 7.783088e-05
1.258925e-03 9.064266e-05
1.412538e-03 1.055294e-04
1.584893e-03 1.228234e-04
1.778279e-03 1.429094e-04
1.995262e-03 1.662319e-04
2.238721e-03 1.933044e-04
2.511886e-03 2.247197e-04
2.818383e-03 2.611617e-04
3.162278e-03 3.034179e-04
3.548134e-03 3.523952e-04
3.981072e-03 4.091361e-04
4.466836e-03 4.780812e-04
5.011872e-03 5.603744e-04
5.623413e-03 6.569103e-04
6.309573e-03 7.701739e-04
7.079458e-03 9.030851e-04
7.943282e-03 1.059081e-03
8.912509e-03 1.242208e-03
1.000000e-02 1.457227e-03
1.122018e-02 1.709745e-03
1.258925e-02 2.006368e-03
1.412538e-02 2.354881e-03
1.584893e-02 2.764462e-03
1.778279e-02 3.245936e-03
1.995262e-02 3.812078e-03
2.238721e-02 4.477960e-03
2.511886e-02 5.261396e-03
2.818383e-02 6.183433e-03
3.162278e-02 7.268952e-03
3.548134e-02 8.547404e-03
3.981072e-02 1.005366e-02
4.466836e-02 1.182904e-02
5.011872e-02 1.392259e-02
5.623413e-02 1.639250e-02
6.309573e-02 1.930800e-02
7.079458e-02 2.275150e-02
7.943282e-02 2.682125e-02
8.912509e-02 3.163463e-02
1.000000e-01 3.733214e-02
1.122018e-01 4.408231e-02
1.258925e-01 5.208789e-02
1.412538e-01 6.163344e-02
1.584893e-01 7.322641e-02
1.778279e-01 8.700736e-02
1.995262e-01 1.033902e-01
2.238721e-01 1.228672e-01
2.511886e-01 1.460243e-01
2.818383e-01 1.735587e-01
3.162278e-01 2.062998e-01
3.548134e-01 2.456952e-01
3.981072e-01 2.945172e-01
4.466836e-01 3.540354e-01
5.011872e-01 4.269495e-01
5.623413e-01 5.167588e-01
6.309573e-01 6.280272e-01
7.079458e-01 7.667398e-01
7.943282e-01 9.407713e-01
8.912509e-01 1.160487e+00
1.000000e+00 1.439481e+00
1.122018e+00 1.795416e+00
1.258925e+00 2.250822e+00
1.412538e+00 2.833542e+00
1.584893e+00 4.448506e+00
1.778279e+00 6.844175e+00
1.995262e+00 1.013297e+01
2.238721e+00 1.472517e+01
2.511886e+00 2.116467e+01
2.818383e+00 3.019521e+01
3.162278e+00 4.283108e+01
3.548134e+00 6.043677e+01
3.981072e+00 8.480528e+01
4.466836e+00 1.182069e+02
5.011872e+00 1.633536e+02
5.623413e+00 2.232063e+02
6.309573e+00 3.006450e+02
7.079458e+00 3.985291e+02
7.943282e+00 5.218305e+02
8.912509e+00 6.831912e+02
1.000000e+01 1.061004e+03
1.122018e+01 1.736054e+03
1.258925e+01 2.816644e+03
1.412538e+01 8.525851e+03
1.584893e+01 2.472308e+04
1.778279e+01 6.361681e+04
1.995262e+01 1.611314e+05
2.238721e+01 4.165006e+05
2.511886e+01 1.125716e+06
2.818383e+01 3.250797e+06
3.162278e+01 1.025017e+07


==> gfx/precond_visualization2.txt <==
1.000000e-05 6.536559e-07
1.122018e-05 7.338635e-07
1.258925e-05 8.237609e-07
1.412538e-05 9.251141e-07
1.584893e-05 1.038979e-06
1.778279e-05 1.167124e-06
1.995262e-05 1.311555e-06
2.238721e-05 1.474314e-06
2.511886e-05 1.657747e-06
2.818383e-05 1.865007e-06
3.162278e-05 2.099690e-06
3.548134e-05 2.365435e-06
3.981072e-05 2.667495e-06
4.466836e-05 3.011696e-06
5.011872e-05 3.404973e-06
5.623413e-05 3.855986e-06
6.309573e-05 4.375924e-06
7.079458e-05 4.978238e-06
7.943282e-05 5.680033e-06
8.912509e-05 6.503542e-06
1.000000e-04 7.476709e-06
1.122018e-04 8.635984e-06
1.258925e-04 1.002966e-05
1.412538e-04 1.171928e-05
1.584893e-04 1.378576e-05
1.778279e-04 1.633516e-05
1.995262e-04 1.950450e-05
2.238721e-04 2.346751e-05
2.511886e-04 2.844626e-05
2.818383e-04 3.472010e-05
3.162278e-04 4.263716e-05
3.548134e-04 5.263472e-05
3.981072e-04 6.525848e-05
4.466836e-04 8.119440e-05
5.011872e-04 1.013037e-04
5.623413e-04 1.266714e-04
6.309573e-04 1.586608e-04
7.079458e-04 1.989907e-04
7.943282e-04 2.498245e-04
8.912509e-04 3.138867e-04
1.000000e-03 3.946085e-04
1.122018e-03 4.963093e-04
1.258925e-03 6.244287e-04
1.412538e-03 7.858158e-04
1.584893e-03 9.890952e-04
1.778279e-03 1.245124e-03
1.995262e-03 1.567575e-03
2.238721e-03 1.973660e-03
2.511886e-03 2.485051e-03
2.818383e-03 3.129033e-03
3.162278e-03 3.939958e-03
3.548134e-03 4.961077e-03
3.981072e-03 6.246839e-03
4.466836e-03 7.865800e-03
5.011872e-03 9.904264e-03
5.623413e-03 1.247089e-02
6.309573e-03 1.570248e-02
7.079458e-03 1.977125e-02
7.943282e-03 2.489403e-02
8.912509e-03 3.134378e-02
1.000000e-02 3.946415e-02
1.122018e-02 4.968780e-02
1.258925e-02 6.255939e-02
1.412538e-02 7.876464e-02
1.584893e-02 9.916683e-02
1.778279e-02 1.248528e-01
1.995262e-02 1.571907e-01
2.238721e-02 1.979030e-01
2.511886e-02 2.491584e-01
2.818383e-02 3.136868e-01
3.162278e-02 3.949252e-01
3.548134e-02 4.972004e-01
3.981072e-02 6.259596e-01
4.466836e-02 7.880604e-01
5.011872e-02 9.921362e-01
5.623413e-02 1.249056e+00
6.309573e-02 1.572501e+00
7.079458e-02 1.979699e+00
7.943282e-02 2.492335e+00
8.912509e-02 3.137711e+00
1.000000e-01 3.950195e+00
1.122018e-01 4.973057e+00
1.258925e-01 6.260770e+00
1.412538e-01 7.881912e+00
1.584893e-01 9.922816e+00
1.778279e-01 1.249217e+01
1.995262e-01 1.572681e+01
2.238721e-01 1.979899e+01
2.511886e-01 2.492559e+01
2.818383e-01 3.137964e+01
3.162278e-01 3.950486e+01
3.548134e-01 4.973401e+01
3.981072e-01 6.261192e+01
4.466836e-01 7.882454e+01
5.011872e-01 9.923549e+01
5.623413e-01 1.249322e+02
6.309573e-01 1.572837e+02
7.079458e-01 1.980141e+02
7.943282e-01 2.492942e+02
8.912509e-01 3.138582e+02
1.000000e+00 3.951492e+02
1.122018e+00 4.975046e+02
1.258925e+00 6.263886e+02
1.412538e+00 7.886864e+02
1.584893e+00 9.930763e+02
1.778279e+00 1.250500e+03
1.995262e+00 1.574757e+03
2.238721e+00 1.983265e+03
2.511886e+00 2.498019e+03
2.818383e+00 3.146820e+03
3.162278e+00 3.964848e+03
3.548134e+00 4.996691e+03
3.981072e+00 6.298969e+03
4.466836e+00 7.943786e+03
5.011872e+00 1.002333e+04
5.623413e+00 1.265618e+04
6.309573e+00 1.599632e+04
7.079458e+00 2.024708e+04
7.943282e+00 2.568502e+04
8.912509e+00 3.270690e+04
1.000000e+01 4.193703e+04
1.122018e+01 5.450426e+04
1.258925e+01 7.281447e+04
1.412538e+01 1.027091e+05
1.584893e+01 1.589271e+05
1.778279e+01 2.773489e+05
1.995262e+01 5.445112e+05
2.238721e+01 1.181994e+06
2.511886e+01 2.808743e+06
2.818383e+01 7.326844e+06
3.162278e+01 2.124779e+07

